AdapterTune: Zero-Initialized Low-Rank Adapters for Frozen Vision Transformers

Frozen-backbone transfer with Vision Transformers faces two under-addressed issues: optimization instability when adapters are naively inserted into a fixed feature extractor, and the absence of principled guidance for setting adapter capacity. We introduce AdapterTune, which augments each transformer block with a residual low-rank bottleneck whose up-projection is zero-initialized, guaranteeing that the adapted network starts exactly at the pretrained function and eliminates early-epoch representation drift. On the analytical side, we formalize adapter rank as a capacity budget for approximating downstream task shifts in feature space. The resulting excess-risk decomposition predicts monotonic but diminishing accuracy gains with increasing rank, an ``elbow'' behavior we confirm through controlled sweeps. We evaluate on 9 datasets and 3 backbone scales with multi-seed reporting throughout. On a core 5 dataset transfer suite, AdapterTune improves top-1 accuracy over head-only transfer by +14.9 points on average while training only 0.92 of the parameters required by full fine-tuning, and outperforms full fine-tuning on 10 of 15 dataset-backbone pairs. Across the full benchmark, AdapterTune improves over head-only transfer on every dataset-backbone pair tested. Ablations on rank, placement, and initialization isolate each design choice. The code is available at: https://github.com/salimkhazem/adaptertune

==> tables/ablation_cifar10_vitsmall.csv <==
setting,test_acc
Placement every block (every=1),97.48 $\pm$ 0.05
Placement every 2 blocks (every=2),97.51 $\pm$ 0.06
"Init zero (rank=16,every=1)",97.48 $\pm$ 0.05
"Init small random (rank=16,every=1)",97.59 $\pm$ 0.10


==> tables/main_results.csv <==
dataset,backbone,Head-Only,AdapterTune (Ours),Full FT
CIFAR-10,ViT-S/16,89.71 $\pm$ 0.04,97.48 $\pm$ 0.05,97.20 $\pm$ 0.00
CIFAR-10,ViT-B/16,94.76 $\pm$ 0.04,98.86 $\pm$ 0.04,95.28 $\pm$ 0.16
CIFAR-10,DeiT-T,87.66 $\pm$ 0.11,95.54 $\pm$ 0.11,96.74 $\pm$ 0.01
CIFAR-100,ViT-S/16,71.99 $\pm$ 0.28,84.88 $\pm$ 0.06,79.57 $\pm$ 0.11
CIFAR-100,ViT-B/16,81.53 $\pm$ 0.23,91.21 $\pm$ 0.10,80.65 $\pm$ 1.84
CIFAR-100,DeiT-T,68.00 $\pm$ 0.56,80.32 $\pm$ 0.10,79.73 $\pm$ 0.25
SVHN,ViT-S/16,54.46 $\pm$ 0.04,96.18 $\pm$ 0.09,97.35 $\pm$ 0.01
SVHN,ViT-B/16,65.45 $\pm$ 0.61,97.47 $\pm$ 0.06,97.47 $\pm$ 0.02
SVHN,DeiT-T,44.48 $\pm$ 0.90,95.32 $\pm$ 0.10,97.21 $\pm$ 0.01
Oxford-IIIT Pet,ViT-S/16,90.46 $\pm$ 0.12,93.46 $\pm$ 0.06,89.51 $\pm$ 0.04
Oxford-IIIT Pet,ViT-B/16,93.30 $\pm$ 0.28,94.27 $\pm$ 0.17,86.62 $\pm$ 1.12
Oxford-IIIT Pet,DeiT-T,90.77 $\pm$ 0.24,91.41 $\pm$ 0.03,88.99 $\pm$ 0.29
Food101,ViT-S/16,68.78 $\pm$ 0.07,85.02 $\pm$ 0.02,86.46 $\pm$ 0.07
Food101,ViT-B/16,84.32 $\pm$ 0.05,90.90 $\pm$ 0.10,84.41 $\pm$ 0.31
Food101,DeiT-T,66.01 $\pm$ 0.08,80.55 $\pm$ 0.07,85.10 $\pm$ 0.15


==> tables/rank_sweep.csv <==
dataset,backbone,8,16,32,64
CIFAR-10,ViT-S/16,97.56 $\pm$ 0.11,97.48 $\pm$ 0.05,97.75 $\pm$ 0.05,97.85 $\pm$ 0.09

